On non-detection of Gamma-Ray Bursts in three compact binary merger events detected by LIGO

The joint detection of the gravitational wave (GW) event GW170817 and the short-duration gamma-ray burst (SGRB) event GRB 170817A, marked the beginning of GW multi-messenger astronomy and confirmed that binary neutron star mergers are progenitors of at least some SGRBs. An estimated joint detection rate of 0.3 - 1.7 per year between the LIGO-Hanford, LIGO-Livingston and Virgo GW network at design sensitivity, and the Fermi Gamma-ray Burst Monitor was predicted. However, to date, the GW170817/GRB 170817A joint detection has been the only event of its kind so far. Taking into account that SGRBs are narrowly beamed and are emitted perpendicular to the orbital plane of the binary system, we propose that previous mergers involving neutron stars, were orientated such that observation of the emitted SGRB along this narrow jet was not possible. To support this hypothesis we have estimated the inclination of the binary systems for previously detected Binary Neutron Star (BNS) and Black Hole Neutron Star (BHNS) mergers through GW analysis. This analysis was performed using BILBY, a Python based Bayesian inference library, to estimate the inclination of the BNS events GW170817 and GW190425, and the BHNS events GW190917_114630 and GW200115_042309. The results obtained in this study indicate that these binaries may have had inclinations greater than $33^{\circ}$ with respect to the line of sight from Earth, an upper limit on the viewing angle set from observations of GRB 170817A. This then suggests that the observation of the emitted SGRB from these past mergers might not have been possible.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
